Relationships between patenting trends and research activity for green energy technologies

Green technology is viewed as a means of creating a sustainable society and a catalyst for sustainable development by the global community. It is responsible for both the potential reduction of production waste and the reduction of carbon footprint and CO2 emissions. However, alongside with the growing popularity of green technologies, there is an emerging skepticism about their contribution to solving environmental challenges. This article focuses on three areas of eco-innovation in green technology: renewable energy, hydrogen power, and decarbonization. Our main goal is to analyze the relationship between publication activity and the number of patented research results, thus shedding light on the real-world applicability of scientific outcomes. We used several bibliometric methods for analyzing global publication and patent activity, applied to the Scopus citation database and the European Patent Office's patent database. Our results show that the advancement of research in all three areas of eco-innovation does not automatically lead to the increase in the number of patents. We offer possible reasons for such dependency based on the observations of the worldwide tendencies in green innovation sphere.

==> license.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

